Collisional properties of cm-sized high-porosity ice and dust aggregates and their applications to early planet formation

In dead zones of protoplanetary discs, it is assumed that micrometre-sized particles grow Brownian, sediment to the midplane and drift radially inward. When collisional compaction sets in, the growing aggregates collect slower and therefore dynamically smaller particles. This sedimentation and growth phase of highly porous ice and dust aggregates is simulated with laboratory experiments in which we obtained mm- to cm-sized ice aggregates with a porosity of 90\% as well as cm-sized dust agglomerates with a porosity of 85\%. We modelled the growth process during sedimentation in an analytical calculation to compute the agglomerate sizes when they reach the midplane of the protoplanetary disc. In the midplane, the dust particles form a thin dense layer and gain relative velocities by, e.g., the streaming instability or the onset of shear turbulence. To investigate also these collisions, we performed additional laboratory drop tower experiments with the high-porosity aggregates formed in the sedimentary-growth experiments and determined their mechanical parameters, including their sticking threshold velocity, which is important for their further collisional evolution on their way to form planetesimals. Finally, we developed a method to calculate the packing-density-dependent fundamental properties of our dust and ice agglomerates, the Young's modulus, the Poisson ratio, the shear viscosity and the bulk viscosity from compression measurements. With these parameters, it was possible to derive the coefficient of restitution which fits our measurements. In order to physically describe these outcomes, we applied a collision model. With this model, predictions about general dust-aggregate collisions are possible.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

